Moving-Target Defense Against Cyber-Physical Attacks in Power Grids via Game Theory

This work proposes a moving target defense (MTD) strategy to detect coordinated cyber-physical attacks (CCPAs) against power grids. The main idea of the proposed approach is to invalidate the knowledge that the attackers use to mask the effects of their physical attack by actively perturbing the grid's transmission line reactances via distributed flexible AC transmission system (D-FACTS) devices. The proposed MTD design consists of two parts. First, we identify the subset of links for D-FACTS device deployment that enables the defender to detect CCPAs against any link in the system. Then, in order to minimize the defense cost during the system's operational time, we formulate a zero-sum game to identify the best subset of links to perturb (which will provide adequate protection) against a strategic attacker. The Nash equilibrium robust solution is computed via exponential weights, which does not require complete knowledge of the game but only the observed payoff at each iteration. Extensive simulations performed using the MATPOWER simulator on IEEE bus systems verify the effectiveness of our approach in detecting CCPAs and reducing the operator's defense cost.

==> Forecast-Pic.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Forecast-Pic.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1644.52666325bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.24534585)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Forecast-Pic.pdf}}%
    \put(0.23608498,0.24329807){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27797833\unitlength}\raggedright \textbf{Pre-perturbation}\end{minipage}}}%
    \put(0.51194607,0.24329807){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27797833\unitlength}\raggedright \textbf{Post-perturbation}\end{minipage}}}%
    \put(0.22229261,0.07300632){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27797833\unitlength}\raggedright \textbf{Time between MTD}\end{minipage}}}%
    \put(0.33274068,0.10653662){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20431411\unitlength}\raggedright ${\bf H_t}$\end{minipage}}}%
    \put(0.58875876,0.10816051){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20431411\unitlength}\raggedright ${\bf H^\prime_{t^\prime}}$\end{minipage}}}%
    \put(-0.01097141,0.11430212){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19597472\unitlength}\centering \textbf{Measurement }\textbf{Matrix}\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Forecast-Pic.pdf}}%
    \put(0.93683605,0.16918683){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27797833\unitlength}\raggedright \textbf{Time}\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Forecast-Pic.pdf}}%
    \put(0.49885361,0.07076732){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27797833\unitlength}\raggedright \textbf{Time between MTD}\end{minipage}}}%
    \put(0.19997992,0.0239408){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20431411\unitlength}\raggedright ${\bf t}$\end{minipage}}}%
    \put(0.47896002,0.02403581){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20431411\unitlength}\raggedright ${\bf t^\prime}$\end{minipage}}}%
    \put(0.01027376,0.02489013){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19597472\unitlength}\centering \textbf{Time}\end{minipage}}}%
  \end{picture}%
\endgroup%

